Expressing an observer in preferred coordinates by transforming an injective immersion into a surjective diffeomorphism

When designing observers for nonlinear systems, the dynamics of the given system and of the designed observer are usually not expressed in the same coordinates or even have states evolving in different spaces. In general, the function, denoted $\tau$ (or its inverse, denoted $\tau^*$) giving one state in terms of the other is not explicitly known and this creates implementation issues. We propose to round this problem by expressing the observer dynamics in the the same coordinates as the given system. But this may impose to add extra coordinates, problem that we call augmentation. This may also impose to modify the domain or the range of the augmented" $\tau$ or $\tau^*$, problem that we call extension. We show that the augmentation problem can be solved partly by a continuous completion of a free family of vectors and that the extension problem can be solved by a function extension making the image of the extended function the whole space. We also show how augmentation and extension can be done without modifying the observer dynamics and therefore with maintaining convergence.Several examples illustrate our results.

==> dessin_ext_diffeo.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dessin_ext_diffeo.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{257.36389311bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5446625)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dessin_ext_diffeo.pdf}}%
    \put(0.3053737,0.48723349){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.54502063,0.20684914){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.47924195\unitlength}\raggedright $e^{-4\varepsilon}$\end{minipage}}}%
    \put(0.27174222,0.48007519){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.53030903\unitlength}\raggedright $e^{-4\varepsilon}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dessin_ext_diffeo.pdf}}%
    \put(0.12879758,0.36680825){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31870978\unitlength}\raggedright $E_\varepsilon$ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{dessin_ext_diffeo.pdf}}%
    \put(-0.00293921,0.4029182){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09105994\unitlength}\raggedright $E$\end{minipage}}}%
    \put(0.93298861,0.21294833){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07692998\unitlength}\raggedright $s$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{dessin_ext_diffeo.pdf}}%
    \put(0.44108772,0.12396796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31870978\unitlength}\raggedright $E_\varepsilon$ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{dessin_ext_diffeo.pdf}}%
    \put(0.58164363,0.00684904){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\RR^4$}}}%
  \end{picture}%
\endgroup%


==> lem1.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lem1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{287.37152706bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84564024)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{lem1.pdf}}%
    \put(0.60673773,0.56237021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.39968174\unitlength}\raggedright $E_\varepsilon$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{lem1.pdf}}%
    \put(-0.00368711,0.80815066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{lem1.pdf}}%
    \put(0.17425127,0.52360019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi(x_1)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{lem1.pdf}}%
    \put(0.52414565,0.37690186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2=\phi(x_2)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{lem1.pdf}}%
    \put(0.39695957,0.0085874){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_3$}}}%
    \put(0.46600495,0.13950128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi(x_3)$}}}%
    \put(0.61829266,0.73282904){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.39968174\unitlength}\raggedright $E$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{lem1.pdf}}%
  \end{picture}%
\endgroup%

